3D Neural Operator-Based Flow Surrogates around 3D geometries: Signed Distance Functions and Derivative Constraints

Accurate modeling of fluid dynamics around complex geometries is critical for applications such as aerodynamic optimization and biomedical device design. While advancements in numerical methods and high-performance computing have improved simulation capabilities, the computational cost of high-fidelity 3D flow simulations remains a significant challenge. Scientific machine learning (SciML) offers an efficient alternative, enabling rapid and reliable flow predictions. In this study, we evaluate Deep Operator Networks (DeepONet) and Geometric-DeepONet, a variant that incorporates geometry information via signed distance functions (SDFs), on steady-state 3D flow over complex objects. Our dataset consists of 1,000 high-fidelity simulations spanning Reynolds numbers from 10 to 1,000, enabling comprehensive training and evaluation across a range of flow regimes. To assess model generalization, we test our models on a random and extrapolatory train-test splitting. Additionally, we explore a derivative-informed training strategy that augments standard loss functions with velocity gradient penalties and incompressibility constraints, improving physics consistency in 3D flow prediction. Our results show that Geometric-DeepONet improves boundary-layer accuracy by up to 32% compared to standard DeepONet. Moreover, incorporating derivative constraints enhances gradient accuracy by 25% in interpolation tasks and up to 45% in extrapolatory test scenarios, suggesting significant improvement in generalization capabilities to unseen 3D Reynolds numbers.

==> Figures/train-test/test_reynolds.csv <==
test_easy,test_hard
764.0,616.0
76.0,618.0
72.0,618.0
50.0,618.0
57.0,618.0
323.0,619.0
972.0,622.0
80.0,622.0
606.0,629.0
53.0,637.0
303.0,637.0
122.0,637.0
618.0,637.0
119.0,642.0
74.0,642.0
80.0,645.0
504.0,645.0
40.0,653.0
64.0,654.0
53.0,655.0
197.0,656.0
476.0,656.0
578.0,657.0
273.0,657.0
200.0,669.0
41.0,669.0
894.0,669.0
595.0,671.0
231.0,671.0
503.0,672.0
71.0,676.0
642.0,676.0
973.0,680.0
61.0,681.0
418.0,681.0
937.0,682.0
388.0,682.0
89.0,685.0
425.0,685.0
986.0,688.0
622.0,697.0
66.0,697.0
27.0,705.0
816.0,705.0
596.0,706.0
70.0,710.0
51.0,710.0
550.0,710.0
344.0,710.0
61.0,714.0
276.0,714.0
93.0,716.0
88.0,716.0
141.0,722.0
606.0,728.0
86.0,728.0
149.0,731.0
261.0,731.0
92.0,731.0
440.0,731.0
937.0,734.0
954.0,736.0
778.0,736.0
503.0,744.0
12.0,744.0
410.0,747.0
894.0,747.0
823.0,747.0
346.0,760.0
14.0,764.0
57.0,764.0
932.0,768.0
655.0,769.0
214.0,769.0
880.0,773.0
281.0,773.0
570.0,773.0
371.0,773.0
480.0,774.0
622.0,774.0
140.0,776.0
466.0,776.0
94.0,778.0
72.0,778.0
28.0,779.0
609.0,782.0
12.0,785.0
494.0,788.0
915.0,788.0
70.0,792.0
880.0,795.0
94.0,795.0
657.0,796.0
36.0,796.0
20.0,802.0
30.0,802.0
705.0,811.0
20.0,814.0
66.0,816.0
779.0,816.0
45.0,816.0
284.0,817.0
80.0,817.0
14.0,821.0
24.0,821.0
53.0,822.0
97.0,823.0
12.0,823.0
237.0,828.0
769.0,828.0
12.0,834.0
13.0,836.0
42.0,836.0
60.0,838.0
93.0,846.0
20.0,846.0
65.0,850.0
251.0,850.0
12.0,850.0
131.0,850.0
44.0,851.0
529.0,851.0
73.0,856.0
903.0,859.0
59.0,859.0
656.0,869.0
885.0,869.0
26.0,872.0
97.0,873.0
65.0,877.0
604.0,880.0
62.0,880.0
850.0,880.0
20.0,880.0
43.0,883.0
49.0,885.0
267.0,885.0
85.0,886.0
40.0,886.0
764.0,888.0
208.0,888.0
399.0,889.0
568.0,894.0
943.0,894.0
685.0,903.0
107.0,903.0
531.0,907.0
11.0,909.0
32.0,909.0
788.0,915.0
69.0,915.0
531.0,931.0
773.0,931.0
94.0,932.0
231.0,932.0
97.0,932.0
43.0,933.0
16.0,933.0
105.0,937.0
889.0,937.0
430.0,937.0
122.0,937.0
744.0,939.0
71.0,939.0
388.0,943.0
15.0,943.0
24.0,945.0
97.0,945.0
245.0,952.0
573.0,952.0
64.0,954.0
21.0,954.0
73.0,957.0
60.0,957.0
36.0,959.0
15.0,959.0
40.0,969.0
94.0,972.0
972.0,972.0
31.0,973.0
214.0,973.0
40.0,974.0
16.0,974.0
82.0,977.0
283.0,977.0
67.0,981.0
973.0,981.0
210.0,981.0
473.0,986.0
744.0,986.0
30.0,986.0
480.0,986.0
147.0,987.0
202.0,987.0
103.0,987.0
747.0,990.0
312.0,990.0
141.0,990.0
57.0,994.0
323.0,997.0


==> Figures/train-test/train_reynolds.csv <==
train_easy,train_hard
21.0,10.0
73.0,10.0
194.0,10.0
312.0,10.0
12.0,11.0
954.0,11.0
669.0,11.0
40.0,11.0
99.0,12.0
681.0,12.0
25.0,12.0
600.0,12.0
747.0,12.0
30.0,12.0
782.0,12.0
97.0,12.0
166.0,12.0
47.0,12.0
14.0,12.0
84.0,12.0
80.0,12.0
604.0,13.0
14.0,13.0
68.0,13.0
267.0,14.0
64.0,14.0
20.0,14.0
680.0,14.0
426.0,14.0
62.0,14.0
731.0,14.0
82.0,14.0
26.0,14.0
89.0,14.0
137.0,15.0
931.0,15.0
77.0,15.0
468.0,16.0
11.0,16.0
89.0,16.0
937.0,16.0
669.0,16.0
237.0,16.0
532.0,16.0
91.0,16.0
57.0,16.0
600.0,16.0
27.0,16.0
94.0,17.0
68.0,17.0
165.0,17.0
92.0,17.0
10.0,19.0
939.0,19.0
47.0,19.0
136.0,20.0
55.0,20.0
160.0,20.0
16.0,20.0
122.0,20.0
773.0,20.0
688.0,20.0
366.0,20.0
89.0,21.0
473.0,21.0
367.0,21.0
404.0,21.0
769.0,21.0
100.0,21.0
37.0,21.0
75.0,21.0
47.0,21.0
141.0,21.0
19.0,21.0
275.0,21.0
95.0,21.0
397.0,21.0
78.0,22.0
93.0,22.0
85.0,22.0
95.0,23.0
768.0,23.0
49.0,23.0
77.0,23.0
836.0,23.0
795.0,24.0
888.0,24.0
390.0,24.0
43.0,24.0
73.0,24.0
440.0,24.0
21.0,24.0
445.0,25.0
851.0,25.0
71.0,25.0
776.0,25.0
326.0,26.0
907.0,26.0
35.0,26.0
776.0,27.0
731.0,27.0
19.0,27.0
653.0,27.0
568.0,27.0
42.0,27.0
451.0,27.0
529.0,28.0
99.0,28.0
821.0,28.0
58.0,28.0
823.0,28.0
49.0,28.0
34.0,28.0
592.0,30.0
672.0,30.0
494.0,30.0
578.0,30.0
883.0,30.0
504.0,30.0
358.0,30.0
221.0,31.0
45.0,31.0
24.0,31.0
103.0,31.0
67.0,31.0
82.0,32.0
37.0,32.0
33.0,32.0
77.0,32.0
117.0,33.0
89.0,33.0
97.0,33.0
62.0,33.0
72.0,33.0
82.0,33.0
69.0,34.0
298.0,34.0
47.0,34.0
63.0,34.0
10.0,34.0
531.0,34.0
75.0,34.0
21.0,35.0
17.0,35.0
22.0,35.0
383.0,35.0
246.0,36.0
416.0,36.0
494.0,36.0
16.0,36.0
39.0,37.0
795.0,37.0
66.0,37.0
94.0,37.0
19.0,37.0
407.0,37.0
97.0,37.0
85.0,37.0
137.0,37.0
697.0,38.0
44.0,38.0
64.0,38.0
93.0,38.0
103.0,39.0
43.0,39.0
846.0,39.0
909.0,39.0
91.0,39.0
488.0,39.0
202.0,39.0
21.0,40.0
86.0,40.0
162.0,40.0
81.0,40.0
869.0,40.0
43.0,40.0
451.0,40.0
93.0,40.0
357.0,41.0
62.0,41.0
697.0,41.0
166.0,41.0
64.0,41.0
681.0,41.0
66.0,41.0
68.0,42.0
60.0,42.0
77.0,42.0
306.0,42.0
88.0,43.0
873.0,43.0
94.0,43.0
676.0,43.0
93.0,43.0
34.0,43.0
959.0,43.0
528.0,43.0
886.0,44.0
43.0,44.0
71.0,44.0
95.0,44.0
50.0,45.0
56.0,45.0
76.0,45.0
682.0,45.0
595.0,45.0
53.0,45.0
834.0,45.0
70.0,46.0
572.0,47.0
57.0,47.0
22.0,47.0
60.0,47.0
78.0,47.0
62.0,47.0
21.0,47.0
490.0,47.0
98.0,47.0
61.0,48.0
836.0,48.0
56.0,48.0
618.0,48.0
53.0,48.0
79.0,48.0
654.0,49.0
279.0,49.0
469.0,49.0
194.0,49.0
476.0,49.0
710.0,49.0
618.0,49.0
722.0,49.0
16.0,49.0
58.0,49.0
28.0,50.0
14.0,50.0
26.0,50.0
28.0,50.0
373.0,50.0
53.0,50.0
28.0,50.0
444.0,51.0
530.0,51.0
96.0,53.0
850.0,53.0
98.0,53.0
122.0,53.0
706.0,53.0
569.0,53.0
616.0,53.0
381.0,53.0
23.0,53.0
98.0,53.0
493.0,53.0
977.0,53.0
24.0,53.0
99.0,55.0
576.0,55.0
464.0,55.0
42.0,55.0
21.0,55.0
64.0,55.0
67.0,56.0
676.0,56.0
71.0,57.0
859.0,57.0
959.0,57.0
126.0,57.0
20.0,57.0
13.0,57.0
149.0,57.0
903.0,57.0
105.0,57.0
298.0,57.0
45.0,58.0
88.0,58.0
774.0,58.0
34.0,58.0
13.0,59.0
23.0,59.0
77.0,60.0
55.0,60.0
82.0,60.0
157.0,60.0
27.0,60.0
73.0,60.0
88.0,60.0
88.0,60.0
55.0,60.0
142.0,61.0
619.0,61.0
550.0,61.0
16.0,61.0
645.0,61.0
427.0,61.0
986.0,61.0
41.0,61.0
943.0,61.0
73.0,62.0
47.0,62.0
30.0,62.0
106.0,62.0
489.0,62.0
371.0,62.0
933.0,62.0
87.0,62.0
657.0,62.0
716.0,63.0
413.0,64.0
79.0,64.0
444.0,64.0
221.0,64.0
21.0,64.0
67.0,64.0
880.0,64.0
34.0,64.0
990.0,65.0
476.0,65.0
974.0,66.0
343.0,66.0
997.0,66.0
828.0,66.0
367.0,66.0
816.0,67.0
85.0,67.0
605.0,67.0
403.0,67.0
69.0,67.0
16.0,67.0
45.0,68.0
24.0,68.0
20.0,68.0
528.0,68.0
82.0,68.0
198.0,68.0
671.0,68.0
671.0,69.0
62.0,69.0
489.0,69.0
328.0,70.0
77.0,70.0
503.0,70.0
531.0,70.0
45.0,71.0
388.0,71.0
246.0,71.0
413.0,71.0
43.0,71.0
261.0,71.0
78.0,71.0
17.0,72.0
490.0,72.0
49.0,72.0
95.0,73.0
16.0,73.0
21.0,73.0
273.0,73.0
448.0,73.0
731.0,73.0
504.0,73.0
37.0,74.0
206.0,74.0
61.0,74.0
208.0,74.0
529.0,75.0
952.0,75.0
44.0,75.0
37.0,76.0
933.0,76.0
407.0,76.0
82.0,77.0
49.0,77.0
221.0,77.0
53.0,77.0
734.0,77.0
60.0,77.0
859.0,77.0
547.0,77.0
125.0,77.0
37.0,78.0
816.0,78.0
50.0,78.0
227.0,78.0
637.0,78.0
160.0,78.0
46.0,78.0
162.0,79.0
445.0,79.0
230.0,79.0
728.0,80.0
58.0,80.0
14.0,80.0
850.0,80.0
981.0,80.0
931.0,80.0
814.0,81.0
50.0,81.0
305.0,82.0
89.0,82.0
78.0,82.0
629.0,82.0
74.0,82.0
83.0,82.0
22.0,82.0
990.0,82.0
560.0,82.0
838.0,82.0
974.0,83.0
24.0,83.0
61.0,83.0
569.0,84.0
298.0,84.0
12.0,84.0
618.0,85.0
59.0,85.0
156.0,85.0
275.0,85.0
305.0,85.0
994.0,85.0
68.0,85.0
990.0,85.0
39.0,86.0
49.0,86.0
957.0,86.0
49.0,87.0
89.0,87.0
38.0,87.0
14.0,87.0
981.0,88.0
404.0,88.0
50.0,88.0
210.0,88.0
601.0,88.0
796.0,88.0
846.0,89.0
425.0,89.0
508.0,89.0
987.0,89.0
15.0,89.0
48.0,89.0
43.0,89.0
508.0,89.0
212.0,89.0
40.0,90.0
47.0,90.0
373.0,91.0
32.0,91.0
788.0,91.0
49.0,92.0
38.0,92.0
47.0,93.0
49.0,93.0
23.0,93.0
41.0,93.0
981.0,93.0
416.0,93.0
70.0,93.0
85.0,94.0
33.0,94.0
357.0,94.0
552.0,94.0
34.0,94.0
886.0,94.0
21.0,94.0
124.0,94.0
416.0,94.0
531.0,94.0
74.0,95.0
61.0,95.0
80.0,95.0
96.0,95.0
352.0,96.0
120.0,96.0
91.0,96.0
705.0,96.0
811.0,97.0
30.0,97.0
25.0,97.0
47.0,97.0
41.0,97.0
16.0,97.0
637.0,97.0
16.0,98.0
714.0,98.0
33.0,98.0
27.0,98.0
268.0,98.0
94.0,99.0
76.0,99.0
82.0,99.0
869.0,99.0
60.0,99.0
885.0,99.0
197.0,99.0
592.0,99.0
957.0,99.0
332.0,99.0
736.0,99.0
164.0,100.0
466.0,103.0
157.0,103.0
79.0,103.0
39.0,105.0
12.0,105.0
23.0,106.0
211.0,106.0
358.0,107.0
44.0,117.0
760.0,117.0
21.0,119.0
57.0,120.0
828.0,122.0
66.0,122.0
48.0,122.0
390.0,122.0
987.0,124.0
425.0,124.0
96.0,124.0
25.0,124.0
470.0,125.0
710.0,126.0
573.0,126.0
14.0,131.0
206.0,136.0
12.0,137.0
24.0,137.0
31.0,137.0
41.0,140.0
197.0,141.0
35.0,141.0
821.0,141.0
952.0,141.0
352.0,142.0
503.0,147.0
656.0,149.0
572.0,149.0
37.0,156.0
55.0,156.0
206.0,157.0
682.0,157.0
939.0,160.0
31.0,160.0
669.0,160.0
87.0,162.0
61.0,162.0
31.0,164.0
404.0,164.0
57.0,165.0
14.0,165.0
568.0,166.0
605.0,166.0
28.0,192.0
37.0,194.0
81.0,194.0
28.0,197.0
323.0,197.0
99.0,197.0
802.0,198.0
612.0,200.0
99.0,200.0
47.0,202.0
89.0,202.0
332.0,206.0
731.0,206.0
40.0,206.0
31.0,206.0
50.0,208.0
560.0,208.0
21.0,210.0
614.0,210.0
83.0,210.0
451.0,210.0
714.0,211.0
243.0,212.0
48.0,214.0
84.0,214.0
328.0,221.0
141.0,221.0
98.0,221.0
64.0,227.0
156.0,227.0
99.0,230.0
78.0,231.0
124.0,231.0
778.0,237.0
55.0,237.0
71.0,243.0
261.0,243.0
785.0,243.0
60.0,245.0
42.0,245.0
945.0,246.0
57.0,246.0
773.0,251.0
986.0,254.0
469.0,261.0
62.0,261.0
343.0,261.0
96.0,267.0
48.0,267.0
55.0,268.0
57.0,273.0
243.0,273.0
45.0,275.0
68.0,275.0
529.0,276.0
206.0,279.0
53.0,281.0
551.0,283.0
609.0,283.0
165.0,284.0
27.0,284.0
99.0,298.0
243.0,298.0
53.0,298.0
36.0,298.0
88.0,303.0
57.0,303.0
339.0,303.0
53.0,305.0
82.0,305.0
62.0,306.0
20.0,312.0
12.0,312.0
551.0,323.0
10.0,323.0
792.0,323.0
21.0,323.0
192.0,326.0
53.0,326.0
368.0,328.0
164.0,328.0
38.0,332.0
937.0,332.0
87.0,339.0
48.0,343.0
856.0,343.0
637.0,343.0
78.0,343.0
14.0,344.0
773.0,344.0
99.0,346.0
58.0,352.0
53.0,352.0
326.0,352.0
99.0,357.0
61.0,357.0
200.0,358.0
488.0,358.0
21.0,366.0
468.0,366.0
645.0,367.0
430.0,367.0
34.0,368.0
87.0,371.0
106.0,371.0
94.0,373.0
872.0,373.0
413.0,376.0
822.0,376.0
366.0,381.0
12.0,383.0
40.0,388.0
77.0,388.0
16.0,388.0
551.0,388.0
909.0,388.0
32.0,390.0
25.0,390.0
78.0,397.0
210.0,397.0
774.0,399.0
124.0,403.0
376.0,403.0
90.0,404.0
49.0,404.0
30.0,404.0
23.0,407.0
50.0,407.0
60.0,410.0
802.0,410.0
34.0,413.0
283.0,413.0
877.0,413.0
74.0,416.0
582.0,416.0
343.0,416.0
10.0,418.0
39.0,425.0
37.0,425.0
710.0,425.0
17.0,426.0
35.0,427.0
403.0,427.0
12.0,430.0
397.0,430.0
160.0,440.0
77.0,440.0
596.0,444.0
303.0,444.0
977.0,445.0
298.0,445.0
89.0,448.0
245.0,448.0
817.0,451.0
915.0,451.0
71.0,451.0
710.0,464.0
210.0,466.0
12.0,466.0
99.0,468.0
80.0,468.0
986.0,469.0
41.0,469.0
39.0,470.0
716.0,473.0
39.0,473.0
41.0,476.0
851.0,476.0
33.0,476.0
987.0,480.0
77.0,480.0
85.0,480.0
85.0,488.0
27.0,488.0
124.0,489.0
388.0,489.0
51.0,490.0
410.0,490.0
945.0,493.0
747.0,494.0
60.0,494.0
254.0,494.0
33.0,503.0
607.0,503.0
33.0,503.0
82.0,503.0
93.0,504.0
75.0,504.0
227.0,504.0
388.0,508.0
126.0,508.0
62.0,528.0
32.0,528.0
85.0,529.0
30.0,529.0
38.0,529.0
427.0,529.0
736.0,530.0
83.0,531.0
637.0,531.0
685.0,531.0
137.0,531.0
850.0,531.0
303.0,532.0
90.0,547.0
68.0,550.0
94.0,550.0
11.0,551.0
817.0,551.0
344.0,551.0
27.0,552.0
352.0,560.0
86.0,560.0
61.0,568.0
17.0,568.0
28.0,568.0
11.0,569.0
343.0,569.0
35.0,570.0
39.0,572.0
616.0,572.0
67.0,573.0
932.0,573.0
117.0,576.0
969.0,578.0
84.0,578.0
880.0,582.0
932.0,592.0
601.0,592.0
67.0,595.0
323.0,595.0
376.0,596.0
642.0,596.0
728.0,600.0
480.0,600.0
37.0,601.0
448.0,601.0
284.0,604.0
73.0,604.0
53.0,605.0
98.0,605.0
68.0,606.0
888.0,606.0
48.0,607.0
99.0,609.0
64.0,609.0
36.0,612.0
45.0,614.0
796.0,616.0


==> Figures/training_loss/train-val_loss.csv <==
epoch,depo_L1_train,depo_L1_val,depo_L2_train,depo_L2_val,depo_L3_train,depo_L3_val,depo_L4_train,depo_L4_val,geo_L1_train,geo_L1_val,geo_L2_train,geo_L2_val,geo_L3_train,geo_L3_val,geo_L4_train,geo_L4_val
0,1.423970523,13.84064865,2.057645973,12.87304688,6.605710304,6.568359375,4.949408585,4.353466034,0.333949124,0.242232308,2.693802869,2.549821377,2.677109665,2.423547268,2.693089452,2.471142769
1,0.15372296,5.085336685,0.085520531,4.516767502,4.905269504,4.011518478,3.697780538,4.028984547,0.183931617,0.145245254,2.099408281,1.682207465,2.087460715,1.693454862,2.07275441,1.751850724
2,0.090755822,1.146953344,0.057163571,3.77589941,3.302222246,3.389335871,3.336174512,3.50763464,0.138418032,0.125860661,1.52494456,1.280261517,1.504484226,1.241772413,1.577620852,1.365101218
3,0.635856193,1.212244034,0.059220585,3.356329679,3.310579228,3.089590549,3.413846087,3.209942818,0.117826037,0.156165898,1.085778123,1.144071341,1.060832156,1.062994123,1.203869504,1.248831987
4,0.070337269,0.796990216,0.054181897,3.202207088,3.938130647,3.225338221,3.393429911,3.013368845,0.171649957,0.128281817,1.023276459,1.022300005,0.962324618,1.039844036,1.163462095,1.081020951
5,0.056882524,0.631573617,0.266308405,4.249547005,3.310766786,2.07135582,3.011374295,3.157337904,0.106993094,0.098860227,0.872826265,0.795681775,0.886720811,0.837822318,1.037932222,0.985497415
6,0.053859767,0.538972616,0.0411747,2.715850592,3.063646862,2.55787468,3.857582444,2.932087183,0.087219576,0.0916605,0.807908303,0.83349067,0.794510203,0.7696473,1.008258271,0.961726844
7,0.052421544,0.476457834,0.041777801,2.55608201,2.4813155,2.433722973,3.105291373,3.087356329,0.089484614,0.085847661,0.806815593,0.740085363,0.781236985,1.038042426,0.966526043,0.900653481
8,0.049052367,0.433005899,0.051550722,2.561739206,2.855026305,2.602068901,4.690292569,3.749390364,0.08788626,0.095554739,0.754452582,0.725597858,0.754776587,0.680240393,0.933591132,0.894771755
9,0.049274706,0.404998928,0.124087767,2.932565212,2.447814679,2.33569026,2.723182499,2.490067244,0.093353059,0.073810071,0.713535599,0.6557464,0.70930175,0.665606678,0.895961492,0.824736536
10,0.04799281,0.385130584,0.057217657,2.707148552,2.268965355,2.266600847,2.432532436,2.400653362,0.071260908,0.074427754,0.650905756,0.607384503,0.677396864,0.61431551,0.836938706,0.819131255
11,0.047332911,2.027550936,0.056364459,2.645879269,2.207252169,2.165822506,2.507231492,2.37726593,0.070141343,0.07666257,0.603038315,0.624149144,0.596482,0.603518426,0.8083055,0.853899002
12,0.043346577,0.534699798,0.051224214,2.514218569,2.572604644,2.25453186,2.901877841,2.294807673,0.080721894,0.081433386,0.682411551,0.566426516,0.646058235,0.606049716,0.836486846,0.768609107
13,0.04471834,0.470730639,0.04587504,2.405109644,2.369193491,2.120583296,2.213714921,2.193075895,0.066561785,0.067143574,0.571274121,0.619234264,0.570196298,0.62642175,0.774055997,0.809648037
14,0.039857955,1.06049943,0.042229784,2.274249315,2.080679613,2.02395916,2.159131271,2.116246462,0.068820017,0.065075368,0.617658812,0.608603477,0.613451343,0.53102994,0.835207054,0.757734656
15,0.057520513,0.336906314,0.046793017,2.303308964,2.068731347,1.9785074,2.144043249,2.053752661,0.06787628,0.062927447,0.578263203,0.563823223,0.560371364,0.55163759,0.771913067,0.729789436
16,0.037006885,0.319935113,0.030205425,1.896806359,2.280686063,1.972071409,2.11646353,1.998826504,0.061176671,0.065568067,0.538892267,0.512628078,0.51776129,0.514433503,0.723273429,0.738381803
17,0.034476241,0.306010157,0.011407978,1.600693941,1.935288185,1.897017717,2.019291696,1.916478872,0.063460986,0.059972867,0.583401066,0.542915285,0.636460502,0.637870848,0.779503179,0.716063857
18,0.033323127,0.299808949,0.006841758,1.447476983,1.894595346,1.57584095,2.706224298,2.025241406,0.060620343,0.057599306,0.517893928,0.593794763,0.566119034,0.560673892,0.714197332,0.703660786
19,0.033100041,35.02062607,0.005108115,1.3376652,2.068999609,1.562714696,2.009793121,2.774233341,0.066255676,0.071190916,0.515358619,0.550855696,0.559177031,0.534474194,0.713077077,0.86975503
20,0.046252427,0.30200249,0.011216965,1.339932919,1.422022378,1.329740286,3.811879957,2.63286829,0.056228459,0.056823537,0.500067321,0.479407161,0.505237056,0.479273945,0.70731315,0.701081932
21,0.029612412,0.284920484,0.009964432,1.313589931,1.379766476,1.250755548,2.638658923,2.510571957,0.055437575,0.055051297,0.516660007,0.508826017,0.526238852,0.477615714,0.704836202,0.66964668
22,0.060587327,0.285825491,0.010098144,1.232816458,2.387342367,2.818863153,2.50109669,2.392399549,0.063392965,0.057332076,0.543398908,0.49890542,0.537506207,0.472162604,0.723713482,0.712824166
23,0.028261878,0.266960859,0.004598979,1.181237817,2.873553041,2.314865828,2.357719618,2.126709938,0.054290482,0.054076232,0.504318015,0.458958805,0.504800305,0.575064778,0.685408401,0.679377615
24,0.025645552,0.2597242,0.004939299,1.157414079,2.030311877,1.842704058,1.940326142,1.854348898,0.055368202,0.054285064,0.497288854,0.513714015,0.510363331,0.496948481,0.70114251,0.693493962
25,0.02783989,0.280669749,0.004526173,1.351317644,1.659472418,1.555557847,1.755269417,1.717997313,0.061367338,0.052459098,0.552628852,0.437287897,0.588018886,0.481195301,0.763600811,0.648480594
26,0.025735512,0.527961969,0.007933354,1.170194387,1.403791173,1.377875805,1.664346108,1.608014107,0.054022836,0.055925883,0.446351984,0.421023607,0.452092964,0.45681417,0.639406647,0.638093889
27,0.024615098,0.575148165,0.074678053,3.159556866,1.33543812,1.278998137,3.032122624,1.674079418,0.056824609,0.054286186,0.475059656,0.441580385,0.479558033,0.445313483,0.698930614,0.650506675
28,0.026985112,0.263239264,0.055618272,2.417416573,1.201959321,1.245510697,1.440751362,1.498957515,0.047847219,0.051122513,0.440494945,0.463145226,0.414847721,0.51255548,0.645146881,0.678454518
29,0.098519627,0.354585767,0.03060735,1.915803432,1.147201838,1.146408558,1.405637896,1.38866961,0.053930365,0.050377458,0.478938782,0.533075392,0.467436563,0.477442324,0.663194612,0.725260496
30,0.034150957,0.272999525,0.011056234,1.628698707,1.155841118,1.140008807,1.403357542,1.615581393,0.059041099,0.049308345,0.465190543,0.428545088,0.474449325,0.445028692,0.670684289,0.64507848
31,0.027911416,0.239936233,0.011787302,1.722723722,1.188543288,1.104150963,1.484766346,1.358840346,0.051381435,0.051268838,0.432280743,0.414725125,0.428570069,0.424223214,0.639754914,0.630521595
32,0.024564889,0.225435525,0.01237894,1.698001742,1.265286423,1.198507738,1.516333023,1.354842186,0.047909547,0.049859997,0.415211838,0.419587642,0.405591071,0.39464438,0.607033233,0.618005157
33,0.023350574,0.201847002,0.009904896,1.366142154,1.611500153,1.377863884,1.377762708,1.342555046,0.050832248,0.04751328,0.446823973,0.445693314,0.428315322,0.422157735,0.63500673,0.621992171
34,0.021777205,0.193479106,0.02147637,1.385918617,1.366973932,1.250822425,1.335679275,1.337479353,0.050316809,0.048956461,0.50542978,0.553994238,0.432818151,0.406337291,0.642029821,0.618518412
35,0.022155379,0.178212047,0.011855037,1.624550581,1.264537211,1.218779564,1.314187086,1.473536849,0.051378151,0.047681864,0.460186768,0.386540025,0.434844429,0.398821861,0.651101702,0.603431702
36,0.019386937,0.15866369,0.006177862,1.189866543,1.191832863,1.133545518,1.311273716,1.250661135,0.047229041,0.048124582,0.39367291,0.395018607,0.404074153,0.458629519,0.622761486,0.610952556
37,0.018274294,0.163793907,0.006226774,1.254840732,1.134740241,1.238268614,1.176127234,1.216401935,0.049417814,0.046688505,0.424234395,0.422224134,0.43215744,0.420410812,0.625363021,0.623061001
38,0.017688009,0.194107741,0.005547104,1.200104237,1.177106512,1.147458315,1.260823442,1.213066101,0.046403095,0.050044984,0.395280176,0.405754924,0.402736376,0.391427845,0.602199018,0.585462272
39,0.018089699,0.175665915,0.005664736,1.164594293,1.126290117,1.19192276,1.190106361,1.169022799,0.045061201,0.047451664,0.414487093,0.413322628,0.391883625,0.426234901,0.62471749,0.583135068
40,0.016358607,0.15900436,0.005608552,1.057377696,1.162795188,1.129302192,1.233558947,1.245178103,0.041423372,0.043618117,0.363545643,0.376277506,0.377799374,0.384551197,0.5760777,0.597621262
41,0.024730144,0.172106758,0.006704592,1.065448403,1.076608989,0.987594247,1.196081439,1.190600991,0.046805786,0.041547023,0.397460667,0.363873065,0.401547479,0.452645004,0.604365303,0.58482188
42,0.018354315,0.169522285,0.005585569,1.005675793,1.006260924,1.034768343,3.474959971,4.848976135,0.041530729,0.043800998,0.380257594,0.399323702,0.376060682,0.38567239,0.606674348,0.603901148
43,0.015201299,0.16123201,0.004168431,1.133589745,1.081000385,1.245140195,1.417623715,1.324903369,0.044278034,0.045144986,0.392622325,0.372899622,0.399822319,0.391550422,0.605899551,0.601301253
44,0.013958389,0.137437508,0.004842614,1.123149514,1.096108294,1.188190579,1.169559216,1.299449444,0.040244225,0.042670585,0.377446203,0.382406503,0.353946442,0.366375387,0.567653039,0.569578946
45,0.0132409,0.140177235,0.018681381,1.244210124,1.031919104,0.967679799,1.357810569,1.182838798,0.039834441,0.042741083,0.367809385,0.364267528,0.384792725,0.365931422,0.577910239,0.601780176
46,0.013197146,0.154950425,0.006790541,1.036160469,1.005878049,0.905659735,1.198228732,1.112930655,0.040779589,0.053747132,0.373893693,0.408097684,0.364944305,0.375359625,0.594982911,0.646566153
47,0.011645778,0.119473964,0.004090162,1.041468501,0.915130703,0.998334825,1.099817003,1.126764178,0.044724771,0.045734782,0.38513701,0.35821858,0.375552996,0.3704997,0.590146307,0.57464987
48,0.011236441,0.131912723,0.004306358,1.012375355,0.990047573,0.885183334,1.16604518,1.098833084,0.039154327,0.039689541,0.358618113,0.355019152,0.36724884,0.346856266,0.572267757,0.556967497
49,0.010290968,0.137111515,0.004771616,0.930313885,1.013297759,0.921342611,1.133882906,1.050956249,0.03798707,0.03695979,0.358615772,0.37367627,0.363831019,0.377399445,0.569052968,0.58586508
50,0.041250667,0.309888691,0.023026825,1.467684031,0.872316124,1.015650439,1.13231419,1.04276073,0.03478745,0.03454762,0.33195323,0.32954976,0.313988752,0.337816596,0.564472546,0.554029882
51,0.035169897,0.277082413,0.006375947,1.156391501,1.335305417,1.149769902,1.093209516,1.029516339,0.037014052,0.039219096,0.358128276,0.340491027,0.371070161,0.359328687,0.582358452,0.650578141
52,0.030210951,0.266099483,0.004716864,1.00264287,1.054111198,0.985880911,1.114235708,1.0468086,0.032730083,0.035082635,0.339794655,0.403350979,0.350499076,0.392536581,0.54970632,0.585080147
53,0.033090313,0.355112851,0.005672708,0.962714434,1.026359777,1.255625963,1.080494338,0.99054414,0.036077996,0.035852116,0.36685007,0.346733749,0.365863147,0.393956184,0.574766354,0.572413802
54,0.026957568,0.240975946,0.004869788,0.916342854,1.061529775,0.948321104,1.068833773,0.980676591,0.031787859,0.032501429,0.343645015,0.324549407,0.348551534,0.359300345,0.559193414,0.545048118
55,0.024196567,0.219261184,0.003753046,0.928386867,0.987447815,0.990860581,1.087845711,1.071986437,0.030024986,0.033666372,0.346284653,0.375423342,0.340595695,0.374925464,0.568180985,0.579897225
56,0.021702095,0.199544311,0.003171509,0.867398202,0.945136824,0.867483199,1.053842919,1.043499589,0.033976325,0.030779654,0.345423324,0.33011052,0.348044034,0.328151256,0.552405462,0.565863848
57,0.019484326,0.179747298,0.003919451,0.935639262,0.852474546,0.854242086,1.614190499,1.385731101,0.032869063,0.032383379,0.35466894,0.334214896,0.354162761,0.323109597,0.566412447,0.53216517
58,0.018434102,0.172542438,0.003211115,0.873615205,0.942334104,0.876982868,1.234919444,1.181535244,0.028697317,0.031128878,0.333849403,0.32453537,0.33514595,0.338041872,0.553947018,0.543746173
59,0.016545655,0.143845201,0.002942195,0.812614739,0.895986734,0.872206628,1.11568573,1.075933814,0.034836665,0.029548086,0.343257451,0.325719923,0.349896599,0.323263049,0.566856413,0.534579039
60,0.013853705,0.128463253,0.0035188,0.82354629,0.923679549,1.091273308,1.061250466,1.044972181,0.030841498,0.028172271,0.340338055,0.314405054,0.365396908,0.336449713,0.559451017,0.561684906
61,0.013741133,0.121527404,0.00310095,0.792072475,0.835802608,0.832450032,1.000452605,1.015072107,0.027255417,0.033006851,0.321816682,0.341574013,0.336553724,0.357517093,0.529294115,0.548290014
62,0.012325292,0.132983744,0.00351381,0.884748995,1.033094205,1.043715477,1.046801111,1.112603545,0.027052647,0.026736205,0.33392428,0.317908645,0.326271634,0.312564671,0.541244702,0.535305977
63,0.010433934,0.113714524,0.00434998,0.781663179,0.994539192,0.963990331,1.054968598,1.017243505,0.026539403,0.031991869,0.306597211,0.309459716,0.317788408,0.320326447,0.520000141,0.546936214
64,0.009821224,0.109661236,0.003570833,0.764725924,0.926297,0.900770724,1.006106567,0.968447626,0.027824217,0.027928922,0.333805654,0.319487751,0.334389555,0.329719663,0.557503253,0.54381007
65,0.009203596,0.110963963,0.002977742,0.789111197,0.921811831,0.842654467,0.995672643,0.962952554,0.027301997,0.028562643,0.320870813,0.362980932,0.34656592,0.37288785,0.538739549,0.543897271
66,0.009855989,0.111793146,0.003340716,0.93015945,0.853313109,1.044503927,0.955049179,1.121055722,0.026356804,0.029082254,0.356202929,0.324596584,0.354254342,0.314183235,0.561602145,0.536045253
67,0.008088373,0.105431385,0.005508505,1.228702903,0.858982566,0.835146129,1.084993055,0.983287096,0.024085528,0.02529096,0.308413405,0.311826944,0.331776195,0.311365277,0.521958161,0.51951164
68,0.008994178,0.114369467,0.013779295,1.575059175,0.966825265,0.797718406,1.009279624,0.939786315,0.026434576,0.025093727,0.32509175,0.405614734,0.341114036,0.328563601,0.552303466,0.528737128
69,0.009361872,0.128486693,0.008996854,1.189729571,0.823238144,0.813978493,0.935015777,0.923491716,0.025114132,0.026169477,0.340046063,0.298750222,0.313762697,0.317790359,0.542239073,0.675715029
70,0.008280818,0.119206533,0.003169587,0.98992449,0.832066264,0.802707672,0.941337532,0.916088998,0.026830026,0.025111601,0.367945688,0.321983457,0.356970977,0.370744675,0.601665342,0.558677197
71,0.007846679,0.10382697,0.002712463,0.919635296,0.828453623,0.766654074,0.960804494,0.911030173,0.025645443,0.02547534,0.337928909,0.323980182,0.337589726,0.321460903,0.557136238,0.510111332
72,0.007319312,0.120356895,0.002129897,0.861305714,1.100344392,0.81384325,0.95962943,1.35816896,0.025445858,0.02349692,0.337735613,0.295048594,0.322816101,0.29093042,0.551539426,0.597459614
73,0.007588659,0.099047616,0.002002996,0.823749065,1.078043588,0.97649312,0.906613928,0.910755932,0.025884255,0.023369327,0.330891593,0.29513675,0.329511288,0.312898755,0.552877449,0.50929606
74,0.007031308,0.107927658,0.001865584,0.81978035,0.899688211,0.962844014,0.962590913,0.954884946,0.024339448,0.026633959,0.300565824,0.322928011,0.321372099,0.294419795,0.514997061,0.523444593
75,0.006886486,0.283718169,0.001674809,0.794132948,0.855777298,0.817501307,0.960684673,0.925545335,0.026092404,0.023509679,0.364130067,0.289210528,0.343428657,0.298950315,0.564291459,0.499408036
76,0.006988716,0.09966404,0.001789953,0.769025743,0.722145935,0.813781202,0.846334158,0.987086952,0.022020659,0.024565604,0.299305486,0.292547792,0.297347406,0.280367285,0.504706047,0.513747394
77,0.007355036,0.137503326,0.002294777,0.787635028,0.798835494,0.808382332,0.925924428,1.009224653,0.021874348,0.021350691,0.290238678,0.284689903,0.28715191,0.290739149,0.503120372,0.502116442
78,0.008521985,0.116201833,0.001655097,0.760730028,0.807086111,0.759436667,0.96016942,0.885678411,0.019413582,0.022502102,0.279407583,0.2845487,0.273239883,0.283452213,0.486608993,0.531144917
79,0.007196268,0.119514048,0.001640516,0.75590235,0.774619105,0.786661088,0.913040324,0.901078999,0.022033372,0.022864033,0.270134045,0.294194669,0.267589099,0.287192762,0.49234745,0.532548308
80,0.006756557,0.10005863,0.001700769,0.719584823,0.734473597,0.729595125,0.87725032,0.856398642,0.019863281,0.021298748,0.265810296,0.285066426,0.254483122,0.276849508,0.482421046,0.522505462
81,0.007412075,0.102589071,0.001621752,0.719323874,0.79779556,0.730152488,0.934404975,0.96218282,0.022143783,0.023302604,0.289559836,0.28727448,0.278423363,0.285908729,0.506496471,0.490440637
82,0.005498903,0.099477708,0.001504506,0.76295197,0.798908959,0.737992644,0.89711002,0.911131799,0.020920112,0.021179173,0.292538768,0.301120728,0.276222624,0.284951746,0.510934795,0.547789812
83,0.005645644,0.103291951,0.00169213,0.734632969,0.71690492,0.722941279,0.873874681,0.853003383,0.020017874,0.023818849,0.280595976,0.273911655,0.285124302,0.273363709,0.5247088,0.498767614
84,0.004985208,0.098700263,0.001631628,0.724261701,0.87517427,0.695238173,0.850065444,0.842498541,0.01833422,0.020622732,0.235568378,0.256589293,0.234143101,0.283812761,0.466408888,0.503196895
85,0.005235774,0.092348598,0.00145408,0.686022699,0.750760378,0.693786323,0.899118082,0.845231295,0.023317285,0.022134727,0.297717861,0.254900485,0.319026827,0.293105721,0.543551377,0.517756701
86,0.005892052,0.105473623,0.001625277,0.73402518,0.759158707,0.75121665,0.917637444,0.843214095,0.022402443,0.019668194,0.284093066,0.270834059,0.300012527,0.269219905,0.514803912,0.483786166
87,0.005822773,0.100498915,0.001601717,0.682902575,0.838959467,0.7550174,0.895232718,0.8886531,0.02126618,0.018772142,0.28784957,0.282214075,0.274084381,0.259827733,0.5091834,0.48622632
88,0.004778922,0.093271464,0.001453752,0.680584133,0.746751396,0.898586988,0.856916556,0.872982383,0.02175107,0.020478912,0.278195675,0.25061205,0.277784844,0.265819192,0.512645579,0.490481883
89,0.005927011,0.089472935,0.00147938,0.669754624,0.756898589,0.687722683,1.542545964,1.448133111,0.019122834,0.019558517,0.264276571,0.260631025,0.29750269,0.271709889,0.52342954,0.474639177
90,0.005752077,0.112715825,0.001338091,0.680251241,0.689445882,0.661857247,1.000970355,0.981063128,0.020261837,0.01871945,0.266731923,0.243829772,0.251117121,0.279169202,0.487676679,0.473314643
91,0.006123698,0.096555993,0.001404118,0.670779943,0.698309977,0.766314089,0.910184844,0.927146196,0.018814206,0.019900098,0.260146176,0.25200671,0.255890152,0.310098797,0.494920445,0.48711741
92,0.005218146,0.08756461,0.001302663,0.672757626,0.769356629,0.694026649,0.917177001,0.932483077,0.019602938,0.020902107,0.285067562,0.272008806,0.301055002,0.250576109,0.510765935,0.483250529
93,0.005029319,0.089385636,0.002640965,0.718386889,0.739520229,0.715012908,0.900662172,0.861255646,0.019281473,0.019775925,0.256667557,0.250726879,0.260649296,0.250153512,0.475555591,0.49087882
94,0.004678722,0.105639175,0.001493548,1.973570228,0.684754755,0.707710445,0.833430673,0.876569986,0.019424088,0.021531541,0.295106472,0.24308987,0.281666756,0.252513766,0.518332047,0.507576346
95,0.004633445,0.094138287,0.01014762,0.992516637,0.720045413,0.867803037,0.830268969,0.90184778,0.019370729,0.018248612,0.261551244,0.259336799,0.260050914,0.243066028,0.490312362,0.470670104
96,0.005310011,0.09200649,0.0027318,0.87283653,0.712336609,0.655452132,0.840814267,0.820326567,0.020392,0.018806167,0.282554334,0.24559094,0.300355456,0.238597751,0.502185844,0.464280218
97,0.004530143,0.090206377,0.002234667,0.817594051,0.652342096,0.643976569,0.819171388,0.816295564,0.018771348,0.021262104,0.260485545,0.270916015,0.260172647,0.25008893,0.479263337,0.461194694
98,0.004204295,0.094754003,0.002134833,0.857337773,0.685780468,0.679022312,0.859515893,0.799885571,0.020589827,0.020818867,0.266169688,0.233096257,0.245908142,0.235195905,0.48466263,0.471292496
99,0.004408759,0.124781474,0.001997411,0.900885642,0.732144881,0.750293136,0.863016795,0.826350152,0.018969997,0.017873067,0.243967226,0.23723039,0.246135268,0.240149036,0.475014146,0.476861119
100,0.004426284,0.088038854,0.001888437,0.739011705,0.64656402,0.627118051,0.777806008,0.806924999,0.017561795,0.018818384,0.232963158,0.240043387,0.261013146,0.261329442,0.456404996,0.463963002
101,0.003613182,0.096032068,0.001833741,0.742503345,0.618464337,0.673235178,0.780864654,0.800366759,0.016697689,0.018155804,0.228799373,0.249280721,0.234933218,0.22558932,0.440995864,0.447889417
102,0.004348944,0.091677912,0.001807906,0.75530076,0.691823892,0.683476865,0.862895715,0.793163538,0.019392935,0.017564759,0.255442777,0.29608041,0.246060905,0.227359653,0.491535046,0.460975111
103,0.004228697,0.089619294,0.001890866,0.722971439,0.609895228,0.607851386,0.771969724,0.767923117,0.019468963,0.017441228,0.254333434,0.222439095,0.247596435,0.215561882,0.496904856,0.474509209
104,0.004266998,0.089158125,0.001751139,0.731257021,0.667769644,0.754782259,0.765007535,0.761950374,0.016271287,0.020759676,0.24361367,0.238080636,0.235610623,0.23675175,0.454283015,0.446563572
105,0.003810423,0.086502038,0.00174715,0.688846648,0.600226891,0.591953456,0.763872056,0.748887181,0.015815806,0.016628556,0.215031021,0.219373956,0.236721993,0.217814267,0.430419561,0.43961224
106,0.004287803,0.085518941,0.001658091,0.676658869,0.635554849,0.600065589,0.807100467,0.756716132,0.016214557,0.017436629,0.206441843,0.280262232,0.204149181,0.216977924,0.423226727,0.476790279
107,0.003905754,0.086277768,0.001625359,0.688606441,0.642492972,0.618389189,0.75847916,0.756632984,0.015782604,0.016574573,0.214353763,0.215098381,0.222942056,0.223464966,0.43328767,0.459952354
108,0.003737261,0.084645726,0.001603672,0.675957739,0.669135781,0.591031015,0.794177312,0.804987431,0.014784239,0.019413879,0.203329116,0.21880722,0.201640802,0.230756968,0.429638282,0.455917537
109,0.004072666,0.086411893,0.001634636,0.706767797,0.651600922,0.637285471,0.830097678,0.781330943,0.017766,0.017074132,0.238099979,0.234886706,0.240248277,0.215609148,0.458651309,0.446645886
110,0.003833793,0.087801836,0.001542861,0.662917495,0.648178618,0.628658235,0.761030957,0.724032223,0.017007368,0.01527653,0.265865565,0.227837637,0.243662746,0.240558818,0.474736992,0.446670115
111,0.004087092,0.084557936,0.001798877,0.659492671,0.648729347,0.591229916,0.792561239,0.741380394,0.015873168,0.018846931,0.205166153,0.216576308,0.214189631,0.222506538,0.429828604,0.42556411
112,0.003904424,0.087601878,0.001344319,0.658696651,0.612138617,0.581912935,0.744544239,0.720095873,0.015148055,0.015686983,0.209306856,0.247948468,0.209046726,0.233205527,0.429327446,0.455643624
113,0.003645313,0.136176616,0.001606563,0.676742256,0.607609352,0.596074939,1.180127983,1.350637078,0.015943469,0.016445778,0.227298299,0.342190146,0.215031344,0.221152455,0.438875714,0.440864921
114,0.003549821,0.091355011,0.0015645,0.635391414,0.568693796,0.588351846,1.059240715,0.982812583,0.016252553,0.017256483,0.239787345,0.24842833,0.24226085,0.23682633,0.456819279,0.439252257
115,0.004290243,0.088168547,0.001387286,0.649512351,0.627000387,0.556960642,0.958559775,0.939204693,0.014967984,0.017469803,0.218288625,0.215953961,0.218903011,0.210930124,0.428672056,0.456046373
116,0.004179747,0.088447772,0.00147294,0.639170706,0.672235677,0.577543914,0.989711823,0.895910859,0.012884111,0.014441678,0.208046808,0.239968717,0.193500546,0.20128794,0.423151396,0.44016555
117,0.003432519,0.087897889,0.001442898,0.650853872,0.593995788,0.553929508,0.858925088,0.878679037,0.016096398,0.015848283,0.240330052,0.197758123,0.23840701,0.198497027,0.460183143,0.432675958
118,0.003556836,0.089965492,0.001275035,0.657015145,0.486110561,0.576106787,0.776886693,0.860161841,0.01593186,0.019229837,0.228575317,0.208487019,0.214367057,0.242585361,0.433076193,0.441621423
119,0.004217698,0.086876318,0.001763079,0.639123738,0.624773655,0.559562802,0.862944596,0.829336643,0.0161163,0.014361961,0.233426906,0.230361953,0.234827184,0.216762125,0.481764728,0.440702975
120,0.003578382,0.085637644,0.001401297,0.639220178,0.637353609,0.549865901,0.889282142,0.86872834,0.014129035,0.01605995,0.207078079,0.1979886,0.1989088,0.217388541,0.418371553,0.429545999
121,0.003776271,0.081584118,0.001285239,0.635183156,0.574083865,0.609689355,0.833119866,0.874932647,0.016927242,0.014820308,0.240744623,0.39549759,0.23756436,0.24517481,0.462407978,0.475640059
122,0.003683176,0.084007293,0.002023717,0.992711246,0.594549982,0.561193466,0.858155137,0.807537258,0.014351865,0.014628027,0.231699557,0.211800635,0.264397749,0.195663065,0.447448568,0.422602624
123,0.003836794,0.095930681,0.001640078,0.805887997,0.641438251,0.558200777,0.849876174,0.811395824,0.013569458,0.01340775,0.205221448,0.188592002,0.213143674,0.190211713,0.422071928,0.421769649
124,0.003200504,0.081888534,0.001258386,0.676961422,0.541708393,0.637244403,0.796773583,0.86812228,0.015227776,0.025950182,0.194094264,0.23347874,0.208821223,0.214607909,0.419733614,0.41638881
125,0.003386439,0.080960818,0.001206099,0.658822656,0.541784403,0.579279304,0.762439696,0.772447944,0.014696428,0.012805466,0.188207758,0.212701872,0.191109084,0.306214333,0.410676972,0.454057306
126,0.004074036,0.085501328,0.001292106,0.678790689,0.610622456,0.560389876,0.825619325,0.772709966,0.015078046,0.015511934,0.221807922,0.214188993,0.222349112,0.20016174,0.447398891,0.412279844
127,0.003422477,0.087292813,0.001212802,0.644279778,0.585899505,0.535108805,0.793400189,0.779254019,0.01286405,0.01352661,0.191298074,0.192726359,0.190508435,0.177949697,0.40369142,0.412285626
128,0.00348145,0.083658889,0.001284998,0.630996943,0.56463829,0.535225332,0.843151557,0.830260694,0.013762243,0.01453194,0.198640391,0.196884066,0.219737087,0.197031081,0.413376176,0.416640162
129,0.003652906,0.085873596,0.001206297,0.646270454,0.599095371,0.702671647,0.872526245,0.826897144,0.014075308,0.017364196,0.209093779,0.22938256,0.189260254,0.219621792,0.418805978,0.439083397
130,0.003723072,0.082431577,0.00114574,0.636206746,0.54454693,0.513927102,0.826885593,0.844942629,0.012360565,0.012367723,0.185625318,0.200625554,0.173719559,0.200826779,0.408634305,0.453326941
131,0.003609271,0.089881115,0.001198143,0.625165582,0.55147294,0.560237169,0.814835505,0.792796552,0.013116816,0.012235817,0.221568616,0.212498754,0.234641054,0.206336483,0.465527836,0.45801574
132,0.003465224,0.084332101,0.001040954,0.596012175,0.555199342,0.52151072,0.783859609,0.752244711,0.013697872,0.017314505,0.212512729,0.175659254,0.204707743,0.201031417,0.420223111,0.40025878
133,0.003747736,0.08864557,0.001114107,0.619555652,0.627955496,0.552095294,0.875315504,0.82056731,0.014017903,0.012705331,0.207110248,0.197749466,0.207181914,0.240556419,0.417906085,0.423650354
134,0.003413496,0.08407177,0.001068263,0.654374778,0.701458576,0.571598232,0.798303108,0.758782864,0.013945946,0.012795881,0.197874878,0.214701667,0.188051154,0.183484733,0.417677066,0.418411791
135,0.003421785,0.090995237,0.00101488,0.593441188,0.603007269,0.545701146,0.817940318,0.767567456,0.011785829,0.011760842,0.189500377,0.22262013,0.181114835,0.217593655,0.406301212,0.420510739
136,0.003670255,0.084966093,0.001137786,0.575300574,0.508182467,0.518807232,0.763126992,0.773660898,0.012396377,0.016337426,0.192079588,0.176661134,0.190743463,0.181779236,0.411749095,0.435283691
137,0.003744161,0.105127618,0.001033912,0.550088406,0.484840601,0.538930655,0.713422033,0.745539784,0.012211707,0.012107075,0.192944239,0.168736607,0.196977102,0.169146955,0.426118931,0.396036565
138,0.003857517,0.084947273,0.001040442,0.621188998,0.568671223,0.506642401,0.793209635,0.780528784,0.010743171,0.013392984,0.181281415,0.186280176,0.172236324,0.17304495,0.392373478,0.40465343
139,0.003390547,0.083914556,0.001111876,0.558851302,0.542197347,0.521926999,0.776183046,0.730678916,0.012182673,0.013280264,0.192672725,0.170791373,0.177432716,0.187874019,0.411343259,0.48374635
140,0.003293045,0.083083019,0.00093343,0.559792876,0.590798929,0.580605567,0.796352439,0.765264213,0.01149519,0.010424946,0.174253587,0.188885957,0.184010415,0.180613324,0.399686832,0.403807372
141,0.003188314,0.081268556,0.00082294,0.587667942,0.528011914,0.581606686,0.768914782,0.768671274,0.013681722,0.011112172,0.200684309,0.17789866,0.199203856,0.188773811,0.411134632,0.392092466
142,0.002838881,0.082493193,0.000829971,0.647105396,0.516403574,0.538388431,0.714334273,0.835894942,0.00943133,0.010713328,0.17051715,0.194878757,0.164244136,0.184782237,0.383047528,0.405628383
143,0.003454598,0.085866794,0.000892651,0.542668462,0.605295707,0.502023458,0.811490895,0.730775118,0.013332642,0.013171363,0.194660839,0.233107716,0.196660634,0.204546869,0.401363435,0.378806114
144,0.003533705,0.082156517,0.000828475,0.579964995,0.524737639,0.497491449,0.743398923,0.7276721,0.01244177,0.011527365,0.186186462,0.180438817,0.212210961,0.224243626,0.409669095,0.428726166
145,0.004686652,0.081492968,0.001091455,0.579161406,0.555553336,0.558890939,0.776205559,0.816455066,0.009905484,0.010953393,0.184672775,0.248003632,0.17565591,0.209390283,0.397697165,0.446915537
146,0.003027974,0.079858981,0.000909973,0.546106279,0.54219815,0.521485507,0.775396384,0.72317785,0.011365503,0.012418373,0.180596592,0.181443706,0.181828289,0.171591803,0.393290648,0.386651844
147,0.003177483,0.083613053,0.00091388,0.531796277,0.487255178,0.494675636,0.705587935,0.754983604,0.011801869,0.016000438,0.178457845,0.180244625,0.170352331,0.163235247,0.382232475,0.379423499
148,0.003030969,0.079720058,0.000843653,0.535685241,0.493183287,0.489408135,0.697173087,0.712498307,0.011491277,0.014351923,0.171755975,0.16114594,0.1676207,0.195762962,0.396472918,0.428379834
149,0.003132365,0.087201625,0.000893166,0.556170285,0.508189265,0.490152389,0.740064801,0.740233898,0.009868975,0.00939138,0.180957423,0.168444842,0.175977366,0.167588308,0.390057495,0.400185615
150,0.003466293,0.080654718,0.000929408,0.547421634,0.492293597,0.477932096,0.716097782,0.721585989,0.010860354,0.01602282,0.181927734,0.184998557,0.177421997,0.24195762,0.400723375,0.416423202
151,0.002877198,0.077881314,0.000752107,0.527878106,0.488880274,0.484806031,0.702849342,0.713666379,0.010680716,0.012117675,0.156878509,0.171791628,0.160715027,0.171744227,0.372600938,0.382119954
152,0.003294454,0.079978064,0.000799394,0.55774349,0.477466589,0.496258706,0.688902111,0.732943594,0.008773683,0.010600475,0.151994605,0.163677126,0.145924851,0.155129462,0.382020334,0.418054879
153,0.00258218,0.080061644,0.000801963,0.534583569,0.436241658,0.521298885,0.661832567,0.745811701,0.013632366,0.01143929,0.193966755,0.179070115,0.183076237,0.194732338,0.413046826,0.380268961
154,0.002874101,0.079087451,0.00071742,0.502946913,0.49766271,0.550893903,0.73580612,0.704103768,0.009593012,0.014179416,0.175589628,0.193736985,0.178940092,0.311802715,0.380245074,0.419260025
155,0.002963694,0.080748938,0.000865622,0.515555024,0.518939466,0.529048204,0.751864383,0.723879158,0.010386122,0.01146229,0.160205474,0.175776005,0.169463738,0.15421766,0.379049212,0.379258454
156,0.003084669,0.088150069,0.000787871,0.543730855,0.5735865,0.628151894,0.775952704,0.749616444,0.009144653,0.009267459,0.171814289,0.169406533,0.176755295,0.179500237,0.4103204,0.408634484
157,0.003197053,0.08139506,0.000771412,0.502162695,0.542531066,0.474363834,0.744566334,0.69926405,0.010669775,0.025390849,0.158224182,0.169639766,0.150634548,0.158835262,0.359436624,0.38021487
158,0.003366986,0.084693044,0.000909341,0.564087391,0.543879022,0.513154268,0.78614561,0.76400733,0.010030734,0.009659187,0.163705228,0.183618665,0.165344619,0.150495708,0.392849422,0.383922398
159,0.003111986,0.079414375,0.00087396,0.53469938,0.501571607,0.479885697,0.726657104,0.721687019,0.008617688,0.009029628,0.155950761,0.182628244,0.158951481,0.208016306,0.373375157,0.360642046
160,0.002895198,0.078621738,0.000697346,0.512554884,0.529440591,0.517942071,0.71767447,0.708621204,0.010847494,0.014540914,0.165149263,0.169616744,0.164666327,0.149262995,0.392680786,0.374211282
161,0.002851725,0.076854244,0.000748569,0.556563556,0.485637479,0.479096323,0.727324203,0.725512683,0.012245261,0.010092557,0.164958914,0.164896473,0.150175209,0.167317107,0.388618846,0.367556274
162,0.002601369,0.094554722,0.00064613,0.540301144,0.452449479,0.476584792,0.690729383,0.716747522,0.010249527,0.008824094,0.178872365,0.1753245,0.164711249,0.147859469,0.379473574,0.396444976
163,0.002739935,0.076944739,0.000722352,0.500309348,0.456236934,0.478597373,0.670065037,0.740871787,0.008065848,0.009223728,0.165099766,0.166258425,0.172101779,0.169220984,0.378619191,0.366167456
164,0.002846527,0.078272693,0.0008626,0.545428872,0.488680723,0.491216123,0.727496587,0.717645586,0.01049904,0.009634368,0.178524385,0.152654931,0.18400305,0.163654864,0.393885837,0.376775831
165,0.003108638,0.085115775,0.000690187,0.521576226,0.449731077,0.456958801,0.675937167,0.725923061,0.008669141,0.008722818,0.164422885,0.141144857,0.155335282,0.144091174,0.40566702,0.372232288
166,0.0029273,0.080784835,0.00087268,0.519283533,0.514272057,0.486482471,0.74244457,0.702841043,0.007043793,0.008636242,0.162578622,0.160490304,0.160808761,0.143708184,0.361978877,0.372967184
167,0.002737831,0.077435814,0.000750605,0.51085943,0.475740739,0.599378109,0.707277048,0.714233339,0.00874684,0.011704386,0.144357786,0.150833309,0.155697589,0.140103936,0.358420745,0.372756869
168,0.002832011,0.079902932,0.000733551,0.497645944,0.497923158,0.472048372,0.711543114,0.709264159,0.008787819,0.009193013,0.165253049,0.177421182,0.16463248,0.140803218,0.372253468,0.383909255
169,0.003160761,0.078194641,0.000982707,0.49594605,0.541515773,0.539153755,0.735652193,0.723406732,0.008869909,0.009852632,0.162284656,0.200549826,0.165562025,0.154773623,0.38655466,0.385377884
170,0.002738217,0.0754264,0.000770912,0.501963079,0.455572466,0.4572469,0.700423659,0.7002002,0.010713135,0.009466833,0.15673392,0.14603509,0.146373408,0.148515582,0.373888938,0.424912006
171,0.003815333,0.083017275,0.000810779,0.520522892,0.51462707,0.468639076,0.756629608,0.722964942,0.007945804,0.008719894,0.157540361,0.168802604,0.14100138,0.192407534,0.371388435,0.365572363
172,0.002843356,0.079004481,0.000791015,0.522503376,0.49327829,0.527330995,0.733312044,0.706754923,0.010217633,0.013674885,0.161981418,0.140581936,0.172307874,0.133611575,0.375571436,0.357752025
173,0.002877511,0.086897172,0.000734384,0.504285812,0.483769467,0.573111892,0.700037437,0.703097224,0.014141657,0.010288589,0.183288852,0.140359938,0.17538867,0.124861814,0.418609786,0.379715532
174,0.002976052,0.077783495,0.000716185,0.488203615,0.475627792,0.498722106,0.696197257,0.717913866,0.007831602,0.007382691,0.156123573,0.156894952,0.151836484,0.211072326,0.376490325,0.384468526
175,0.002815647,0.076800838,0.0006759,0.49030745,0.494846009,0.466720134,0.750004342,0.712914288,0.008289862,0.013346571,0.16935847,0.185679018,0.152916036,0.161135063,0.370689751,0.386348307
176,0.003067843,0.078460716,0.000841271,0.497895747,0.531663544,0.45237118,0.775808606,0.69793272,0.008167106,0.008088832,0.145533943,0.169310346,0.158990846,0.231669843,0.364772733,0.363395929
177,0.00239845,0.076838471,0.000516302,0.505391717,0.422258974,0.458264321,0.638009109,0.696634471,0.008831642,0.010743056,0.158318357,0.150419623,0.150398963,0.126709342,0.366395718,0.353288531
178,0.002789859,0.076250136,0.000723341,0.508518457,0.486680274,0.568553805,0.724934265,0.70069766,0.009026298,0.007545406,0.159039696,0.129572168,0.147845064,0.145859018,0.355846921,0.362745792
179,0.002936583,0.083419733,0.000698318,0.520142317,0.454780961,0.466660529,0.682996806,0.703406394,0.01026165,0.010314959,0.152630184,0.171138376,0.16910076,0.210715339,0.368317496,0.367575288
180,0.002965335,0.07600303,0.000831086,0.484459311,0.500552732,0.461817473,0.733399011,0.689657271,0.007738926,0.007699444,0.154817118,0.139204174,0.144382429,0.135388255,0.367847582,0.360332847
181,0.002849563,0.082711689,0.000716587,0.550374508,0.477270803,0.468788981,0.701014641,0.700363159,0.008420496,0.017286053,0.139909394,0.155122101,0.125470269,0.12141984,0.342033435,0.375314146
182,0.002935661,0.075679965,0.000776998,0.492433161,0.524879815,0.492173046,0.773634017,0.705656409,0.010328404,0.007227703,0.154268015,0.172320515,0.15023512,0.138003334,0.369883929,0.349729717
183,0.002566425,0.078574762,0.000727282,0.498888791,0.463157225,0.467300981,0.684882205,0.700857937,0.007208023,0.007813062,0.161368686,0.18177788,0.141973169,0.171985358,0.358971681,0.360630333
184,0.002687488,0.074422032,0.000689433,0.492565453,0.476524306,0.530041397,0.715524094,0.695135832,0.011135006,0.013106054,0.150416415,0.134243101,0.150709132,0.126093552,0.378693052,0.347260863
185,0.002677611,0.077032708,0.000753122,0.521727085,0.503941188,0.46118027,0.745318662,0.712478161,0.008233806,0.007463046,0.15217449,0.124393441,0.131594385,0.144698575,0.355478926,0.355448991
186,0.002713617,0.07496389,0.000688094,0.588059783,0.479717375,0.436024547,0.725343621,0.713169158,0.006941692,0.008218268,0.165557063,0.134435579,0.152961101,0.137747034,0.366209499,0.351775259
187,0.003218511,0.075935096,0.000833241,0.504860401,0.477127295,0.470301747,0.6896839,0.691647768,0.007514952,0.009432418,0.133936386,0.143433824,0.136391442,0.130232453,0.347591322,0.353797257
188,0.00276377,0.075982668,0.000691785,0.493731052,0.488260913,0.449456036,0.748417651,0.686341643,0.009156373,0.020180859,0.156683073,0.127092332,0.157182012,0.145043373,0.368573863,0.399160296
189,0.002844803,0.084313184,0.000693775,0.55023402,0.459549633,0.45053792,0.710585144,1.033527851,0.00915276,0.007623262,0.128936004,0.155936196,0.133376054,0.137496054,0.35359652,0.344221115
190,0.002799327,0.077110618,0.000732057,0.497237653,0.456145566,0.452186197,0.703401937,0.706683815,0.006048167,0.009779147,0.118938852,0.142380148,0.114106567,0.151616901,0.344091618,0.357775331
191,0.002611247,0.07564687,0.000581332,0.489011079,0.466065169,0.545378745,0.695079861,0.780527949,0.010582077,0.007738282,0.133206008,0.150380045,0.14747706,0.15346393,0.362550724,0.345942587
192,0.002453727,0.075456396,0.000703403,0.489015043,0.480325336,0.49135685,0.922852063,1.015483379,0.010328477,0.008779853,0.146243192,0.120817222,0.12899804,0.126913026,0.337419993,0.337807834
193,0.002913825,0.075310409,0.000732907,0.485648304,0.4698596,0.450832903,0.936716276,0.836092174,0.005463473,0.006578646,0.11798885,0.161347821,0.105079269,0.157616794,0.326926643,0.403272718
194,0.002676833,0.078178309,0.00066341,0.52882421,0.453533277,0.447440803,0.905828078,0.877923429,0.006001023,0.00797959,0.1298611,0.126806751,0.126065498,0.236236691,0.358805763,0.348817527
195,0.002577446,0.078718022,0.000639908,0.492009759,0.487675766,0.483502239,0.853868014,0.867071509,0.007314049,0.007086145,0.127305976,0.157539099,0.15361453,0.138253748,0.351958172,0.364560694
196,0.002706709,0.074866474,0.000646584,0.46738556,0.453325149,0.43841511,0.773982471,0.763342679,0.01060293,0.012765451,0.156999534,0.167912424,0.147413222,0.121045373,0.358984323,0.326438308
197,0.002732005,0.077960469,0.00061025,0.465152025,0.488815816,0.461220086,0.751121742,0.731471479,0.008900158,0.006586883,0.148652997,0.176048949,0.144181768,0.155230582,0.338134247,0.335116565
198,0.002357152,0.073971912,0.000596014,0.453533411,0.546333447,0.507857323,0.734010166,0.800727069,0.00589157,0.006747219,0.147809921,0.22308059,0.130366588,0.114334814,0.363357738,0.359900892
199,0.002362734,0.079122759,0.000580045,0.458642811,0.470347067,0.468057811,0.746404851,0.771529615,0.009356285,0.015516249,0.156540193,0.142748088,0.133844763,0.117143214,0.353964607,0.33606866

